The 500 simplest hyperbolic knots

We identify all hyperbolic knots whose complements are in the census of orientable one-cusped hyperbolic manifolds with eight ideal tetrahedra. We also compute their Jones polynomials.

==> tables/table-8tet-c2.txt <==
$k8_{1}$ & 17 & 3.60046726 & -0.20486947  & \deetwo & 0.041  & $14a12741 $ \\ \hline
$k8_{2}$ & 27 & 3.60953917 & 0.05102925  & \deetwo & 0.035  & $15a54894 $ \\ \hline
$k8_{3}$ & 110 & 3.64226693 & -0.07514350  & \cyclic & 0.014  & $T(5,21,2,2) $ \\ \hline
$k8_{4}$ & 146 & 3.64611011 & -0.14759254  & \cyclic & 0.011  & $T(5,22,3,3) $ \\ \hline
$k8_{5}$ & 324 & 3.94544935 & -0.07096598  & \cyclic & 0.072  & $T(3,19,2,4) $ \\ \hline
$k8_{6}$ & 423 & 4.04447600 & -0.06469886  & \cyclic & 0.029  & $T(7,23,3,2) $ \\ \hline
$k8_{7}$ & 434 & 4.04647351 & -0.22135822  & \cyclic & 0.025  & $T(7,25,2,2) $ \\ \hline
$k8_{8}$ & 550 & 4.37490171 & 0.14531989  & \cyclic & 0.026  & $T(6,13,2,2) $ \\ \hline
$k8_{9}$ & 565 & 4.37906067 & 0.05058955  & \cyclic & 0.023  & $\mathrm{See\ below} $ \\ \hline
$k8_{10}$ & 577 & 4.38145644 & 0.22718084  & \cyclic & 0.022  & $\mathrm{See\ below} $ \\ \hline
$k8_{11}$ & 621 & 4.38974066 & -0.24013028  & \cyclic & 0.016  & $T(6,16,4,1) $ \\ \hline
$k8_{12}$ & 729 & 4.49687603 & 0.10389696  & \cyclic & 0.038  & $T(7,15,5,1) $ \\ \hline
$k8_{13}$ & 787 & 4.51797166 & -0.19907799  & \cyclic & 0.024  & $T(7,19,2,2) $ \\ \hline
$k8_{14}$ & 826 & 4.52589660 & 0.16941512  & \cyclic & 0.019  & $T(8,19,2,2) $ \\ \hline
$k8_{15}$ & 855 & 4.52961993 & 0.23100140  & \cyclic & 0.017  & $T(8,19,5,3) $ \\ \hline
$k8_{16}$ & 873 & 4.53154610 & -0.24461127  & \cyclic & 0.016  & $T(8,18,4,1) $ \\ \hline
$k8_{17}$ & 932 & 4.53842296 & 0.14734369  & \cyclic & 0.011  & $T(8,21,3,2) $ \\ \hline
$k8_{18}$ & 1033 & 4.64460608 & -0.17104607  & \cyclic & 0.051  & $T(5,21,3,3) $ \\ \hline
$k8_{19}$ & 1037 & 4.64623668 & -0.05088944  & \cyclic & 0.050  & $T(5,22,2,2) $ \\ \hline
$k8_{20}$ & 1039 & 4.64685974 & -0.15142891  & \cyclic & 0.065  & $\mathrm{See\ below} $ \\ \hline
$k8_{21}$ & 1125 & 4.66914670 & 0.24887933  & \cyclic & 0.036  & $T(10,12,8,1) $ \\ \hline
$k8_{22}$ & 1142 & 4.67331868 & -0.13558725  & \cyclic & 0.049  & $\mathrm{See\ below} $ \\ \hline
$k8_{23}$ & 1216 & 4.68667102 & 0.22347454  & \cyclic & 0.025  & $T(10,13,4,2) $ \\ \hline
$k8_{24}$ & 1235 & 4.68925053 & 0.02940162  & \cyclic & 0.040  & $\mathrm{See\ below} $ \\ \hline
$k8_{25}$ & 1268 & 4.69458243 & 0.06709054  & \cyclic & 0.020  & $T(10,17,2,2) $ \\ \hline
$k8_{26}$ & 1292 & 4.69840350 & 0.05137557  & \cyclic & 0.017  & $T(10,16,4,1) $ \\ \hline
$k8_{27}$ & 1318 & 4.70222291 & -0.23394429  & \cyclic & 0.030  & $T(9,12,4,2) $ \\ \hline
$k8_{28}$ & 1342 & 4.70670542 & -0.12680464  & \cyclic & 0.029  & $\mathrm{See\ below} $ \\ \hline
$k8_{29}$ & 1368 & 4.71135854 & 0.09750593  & \cyclic & 0.024  & $T(9,14,2,2) $ \\ \hline
$k8_{30}$ & 1409 & 4.72192046 & -0.20408933  & \cyclic & 0.018  & $T(9,21,5,1) $ \\ \hline
$k8_{31}$ & 1422 & 4.72619971 & 0.01102236  & \cyclic & 0.080  & $T(4,19,3,2) $ \\ \hline
$k8_{32}$ & 1424 & 4.72664439 & 0.10495297  & \cyclic & 0.015  & $T(9,22,5,3) $ \\ \hline
$k8_{33}$ & 1440 & 4.74088400 & -0.19222080  & \cyclic & 0.071  & $T(4,23,2,2) $ \\ \hline
$k8_{34}$ & 1598 & 4.80672812 & -0.12567125  & \cyclic & 0.028  & $T(16,11,5,-1) $ \\ \hline
$k8_{35}$ & 1636 & 4.81394531 & -0.15924899  & \cyclic & 0.024  & $T(11,15,2,2) $ \\ \hline
$k8_{36}$ & 1646 & 4.81572826 & 0.20555708  & \cyclic & 0.023  & $T(17,11,3,2) $ \\ \hline
$k8_{37}$ & 1690 & 4.82403616 & 0.16993865  & \cyclic & 0.017  & $T(18,11,2,-2) $ \\ \hline
$k8_{38}$ & 1757 & 4.84235669 & -0.11963558  & \cyclic & 0.085  & $T(7,16,2,2) $ \\ \hline
$k8_{39}$ & 1779 & 4.84817580 & 0.16047199  & \cyclic & 0.125  & $\mathrm{See\ below} $ \\ \hline
$k8_{40}$ & 1815 & 4.86208187 & -0.03099462  & \cyclic & 0.108  & $T(6,11,2,2) $ \\ \hline
$k8_{41}$ & 1834 & 4.87120187 & -0.21851764  & \cyclic & 0.067  & $T(7,16,5,4) $ \\ \hline
$k8_{42}$ & 1850 & 4.87874233 & 0.04481316  & \cyclic & 0.062  & $T(9,5,8,8) $ \\ \hline
$k8_{43}$ & 1863 & 4.88501162 & 0.18503660  & \cyclic & 0.059  & $T(10,13,2,2) $ \\ \hline
$k8_{44}$ & 1901 & 4.89985676 & -0.12855810  & \cyclic & 0.083  & $\mathrm{See\ below} $ \\ \hline
$k8_{45}$ & 1949 & 4.91916330 & -0.18462652  & \cyclic & 0.105  & $T(8,15,4,2) $ \\ \hline
$k8_{46}$ & 1966 & 4.92304098 & 0.00413691  & \cyclic & 0.102  & $T(5,14,4,2) $ \\ \hline
$k8_{47}$ & 2019 & 4.93820215 & 0.19988251  & \cyclic & 0.058  & $\mathrm{See\ below} $ \\ \hline
$k8_{48}$ & 2069 & 4.94967142 & 0.24297391  & \cyclic & 0.100  & $\mathrm{See\ below} $ \\ \hline
$k8_{49}$ & 2099 & 4.95456960 & -0.21003999  & \cyclic & 0.082  & $T(5,19,2,2) $ \\ \hline
$k8_{50}$ & 2104 & 4.95642382 & -0.14472559  & \cyclic & 0.057  & $T(9,13,2,2) $ \\ \hline
$k8_{51}$ & 2188 & 4.97601105 & 0.07521504  & \cyclic & 0.083  & $\mathrm{See\ below} $ \\ \hline
$k8_{52}$ & 2238 & 4.98496553 & 0.12876224  & \cyclic & 0.090  & $T(8,17,7,2) $ \\ \hline
$k8_{53}$ & 2276 & 4.99327197 & -0.12145364  & \cyclic & 0.213  & $T(5,3,2,10) $ \\ \hline
$k8_{54}$ & 2275 & 4.99327197 & -0.03812031  & \cyclic & 0.213  & $14n6006 $ \\ \hline
$k8_{55}$ & 2378 & 5.01245458 & -0.23776972  & \cyclic & 0.045  & $T(11,15,2,-2) $ \\ \hline
$k8_{56}$ & 2398 & 5.01704915 & 0.22750036  & \cyclic & 0.070  & $T(8,19,5,4) $ \\ \hline
$k8_{57}$ & 2404 & 5.01829795 & 0.18742920  & \cyclic & 0.056  & $T(9,12,8,2) $ \\ \hline
$k8_{58}$ & 2470 & 5.03400072 & -0.13738678  & \cyclic & 0.060  & $T(10,15,9,2) $ \\ \hline
$k8_{59}$ & 2537 & 5.05147808 & 0.13044955  & \cyclic & 0.066  & $T(7,24,2,2) $ \\ \hline
$k8_{60}$ & 2567 & 5.06089961 & -0.15507225  & \cyclic & 0.060  & $T(7,23,6,2) $ \\ \hline
$k8_{61}$ & 2599 & 5.07001609 & -0.10079902  & \cyclic & 0.043  & $\mathrm{See\ below} $ \\ \hline
$k8_{62}$ & 2634 & 5.08270807 & 0.00176547  & \cyclic & 0.035  & $\mathrm{See\ below} $ \\ \hline
$k8_{63}$ & 2639 & 5.08584027 & 0.09153812  & \cyclic & 0.044  & $T(11,18,2,2) $ \\ \hline
$k8_{64}$ & 2789 & 5.19559032 & -0.14372597  & \deetwo & 0.089  & $12a722 $ \\ \hline
$k8_{65}$ & 2795 & 5.20861095 & -0.05548908  & \deetwo & 0.080  & $13a4874 $ \\ \hline
$k8_{66}$ & 3106 & 5.32358519 & -0.15804991  & \cyclic & 0.066  & $T(10,7,7,1) $ \\ \hline
$k8_{67}$ & 3566 & 5.48147089 & 0.18663775  & \cyclic & 0.086  & $T(7,17,3,-3) $ \\ \hline
$k8_{68}$ & 3592 & 5.49211445 & 0.10681340  & \cyclic & 0.267  & $\mathrm{See\ below} $ \\ \hline
$k8_{69}$ & 3607 & 5.49497097 & -0.11702205  & \cyclic & 0.044  & $T(14,10,4,1) $ \\ \hline
$k8_{70}$ & 3608 & 5.49540351 & 0.19371985  & \deetwo & 0.242  & $16n246032 $ \\ \hline
$k8_{71}$ & 3709 & 5.52145291 & 0.21610493  & \cyclic & 0.061  & $T(7,18,3,3) $ \\ \hline
$k8_{72}$ & 3710 & 5.52149185 & -0.08870745  & \cyclic & 0.201  & $T(17,4,4,2) $ \\ \hline
$k8_{73}$ & 3713 & 5.52217591 & -0.17289216  & \cyclic & 0.085  & $T(7,15,5,2) $ \\ \hline
$k8_{74}$ & 3781 & 5.53677522 & -0.10633810  & \cyclic & 0.193  & $T(4,17,3,6) $ \\ \hline
$k8_{75}$ & 3843 & 5.55224209 & -0.14879731  & \cyclic & 0.153  & $T(7,5,5,6) $ \\ \hline
$k8_{76}$ & 3864 & 5.55828791 & 0.07502517  & \cyclic & 0.062  & $T(18,7,3,2) $ \\ \hline
$k8_{77}$ & 3956 & 5.58185992 & -0.11842784  & \cyclic & 0.143  & $T(7,13,3,2) $ \\ \hline
$k8_{78}$ & 3979 & 5.58826654 & 0.00263265  & \cyclic & 0.063  & $T(14,8,4,1) $ \\ \hline
$k8_{79}$ & 4003 & 5.59323455 & -0.13193947  & \cyclic & 0.083  & $T(7,16,5,2) $ \\ \hline
$k8_{80}$ & 4019 & 5.59665500 & 0.16018892  & \cyclic & 0.186  & $T(5,11,4,8) $ \\ \hline
$k8_{81}$ & 4102 & 5.61137079 & 0.03212492  & \cyclic & 0.071  & $T(7,17,3,2) $ \\ \hline
$k8_{82}$ & 4180 & 5.62600650 & -0.09794908  & \cyclic & 0.178  & $T(5,22,4,4) $ \\ \hline
$k8_{83}$ & 4228 & 5.63490508 & -0.11209145  & \cyclic & 0.065  & $T(10,7,9,9) $ \\ \hline
$k8_{84}$ & 4244 & 5.63800413 & 0.24731083  & \cyclic & 0.063  & $T(11,16,3,2) $ \\ \hline
$k8_{85}$ & 4359 & 5.65937199 & 0.09575849  & \cyclic & 0.299  & $\mathrm{See\ below} $ \\ \hline
$k8_{86}$ & 4364 & 5.66005304 & -0.22121865  & \cyclic & 0.117  & $\mathrm{See\ below} $ \\ \hline
$k8_{87}$ & 4382 & 5.66304612 & 0.22209981  & \cyclic & 0.047  & $T(10,13,9,3) $ \\ \hline
$k8_{88}$ & 4449 & 5.67677906 & -0.13860123  & \cyclic & 0.338  & $T(4,5,3,12) $ \\ \hline
$k8_{89}$ & 4507 & 5.68585678 & -0.06385162  & \cyclic & 0.101  & $\mathrm{See\ below} $ \\ \hline
$k8_{90}$ & 4557 & 5.69177725 & -0.03183985  & \cyclic & 0.182  & $T(3,13,2,6) $ \\ \hline
$k8_{91}$ & 4651 & 5.70993301 & -0.23739528  & \cyclic & 0.248  & $\mathrm{See\ below} $ \\ \hline
$k8_{92}$ & 4721 & 5.72219320 & -0.15551138  & \cyclic & 0.191  & $T(7,16,6,6) $ \\ \hline
$k8_{93}$ & 4756 & 5.72665574 & 0.24405127  & \cyclic & 0.186  & $T(6,13,4,4) $ \\ \hline
$k8_{94}$ & 4875 & 5.74441002 & -0.12622405  & \cyclic & 0.148  & $\mathrm{See\ below} $ \\ \hline
$k8_{95}$ & 4927 & 5.75215720 & -0.15370550  & \cyclic & 0.185  & $T(7,4,6,10) $ \\ \hline
$k8_{96}$ & 4928 & 5.75222662 & 0.09186207  & \cyclic & 0.105  & $\mathrm{See\ below} $ \\ \hline
$k8_{97}$ & 4986 & 5.76074494 & -0.16577202  & \cyclic & 0.140  & $T(3,16,2,-4) $ \\ \hline
$k8_{98}$ & 5074 & 5.77446898 & 0.07889109  & \deetwo & 0.065  & $\mathrm{See\ below} $ \\ \hline
$k8_{99}$ & 5118 & 5.77994632 & 0.08760850  & \cyclic & 0.069  & $T(17,11,3,-2) $ \\ \hline
$k8_{100}$ & 5239 & 5.80010610 & 0.22223633  & \cyclic & 0.076  & $T(11,13,9,1,8,2) $ \\ \hline
$k8_{101}$ & 5252 & 5.80125611 & -0.17673568  & \deetwo & 0.048  & $\mathrm{See\ below} $ \\ \hline
$k8_{102}$ & 5269 & 5.80460747 & 0.09439764  & \cyclic & 0.184  & $\mathrm{See\ below} $ \\ \hline
$k8_{103}$ & 5288 & 5.80774613 & 0.02769357  & \cyclic & 0.109  & $\mathrm{See\ below} $ \\ \hline
$k8_{104}$ & 5390 & 5.82631963 & -0.09296190  & \cyclic & 0.225  & $T(6,17,4,2) $ \\ \hline
$k8_{105}$ & 5399 & 5.82814872 & -0.09055492  & \cyclic & 0.057  & $\mathrm{See\ below} $ \\ \hline
$k8_{106}$ & 5425 & 5.83304655 & 0.00398938  & \cyclic & 0.119  & $T(6,17,5,3) $ \\ \hline
$k8_{107}$ & 5426 & 5.83328093 & 0.05129190  & \cyclic & 0.055  & $T(11,17,5,2) $ \\ \hline
$k8_{108}$ & 5538 & 5.85329443 & -0.21226869  & \cyclic & 0.185  & $T(5,18,4,4) $ \\ \hline
$k8_{109}$ & 5564 & 5.85729105 & 0.22257530  & \cyclic & 0.115  & $T(7,4,6,18) $ \\ \hline
$k8_{110}$ & 5578 & 5.85935095 & -0.10977403  & \cyclic & 0.101  & $T(9,10,8,10) $ \\ \hline
$k8_{111}$ & 5658 & 5.87249994 & 0.16479042  & \cyclic & 0.117  & $T(7,11,6,6) $ \\ \hline
$k8_{112}$ & 5663 & 5.87330036 & 0.03005727  & \cyclic & 0.113  & $T(15,8,7,3) $ \\ \hline
$k8_{113}$ & 5674 & 5.87528032 & 0.18794196  & \cyclic & 0.213  & $T(6,19,5,6) $ \\ \hline
$k8_{114}$ & 5695 & 5.87760845 & -0.00647182  & \cyclic & 0.167  & $T(6,5,5,18) $ \\ \hline
$k8_{115}$ & 5803 & 5.89362704 & 0.14158473  & \deetwo & 0.158  & $11a343 $ \\ \hline
$k8_{116}$ & 5899 & 5.90828682 & 0.11076271  & \deetwo & 0.149  & $12a1166 $ \\ \hline
$k8_{117}$ & 6001 & 5.92413169 & 0.04469833  & \cyclic & 0.108  & $T(8,7,7,11) $ \\ \hline
$k8_{118}$ & 6119 & 5.94574234 & -0.09450089  & \deetwo & 0.124  & $12a1149 $ \\ \hline
$k8_{119}$ & 6161 & 5.95611750 & -0.12609172  & \deetwo & 0.117  & $13a4572 $ \\ \hline
$k8_{120}$ & 6246 & 5.97508829 & 0.19879351  & \cyclic & 0.107  & $T(7,12,6,4) $ \\ \hline
$k8_{121}$ & 6316 & 5.98614936 & -0.16507790  & \cyclic & 0.360  & $12n749 $ \\ \hline
$k8_{122}$ & 6440 & 6.01151780 & -0.04180559  & \cyclic & 0.122  & $T(9,5,8,14) $ \\ \hline
$k8_{123}$ & 6463 & 6.01803186 & 0.17861106  & \cyclic & 0.145  & $T(9,19,8,4) $ \\ \hline
$k8_{124}$ & 6525 & 6.02994486 & -0.19778493  & \cyclic & 0.103  & $T(8,5,7,14) $ \\ \hline
$k8_{125}$ & 6570 & 6.03831875 & -0.14425621  & \cyclic & 0.123  & $T(8,17,7,4) $ \\ \hline
$k8_{126}$ & 6573 & 6.03902112 & -0.04342506  & \cyclic & 0.321  & $T(3,7,2,10) $ \\ \hline
$k8_{127}$ & 6605 & 6.04447176 & 0.07683806  & \cyclic & 0.146  & $T(9,22,3,2) $ \\ \hline
$k8_{128}$ & 6637 & 6.05180516 & -0.24878992  & \cyclic & 0.111  & $T(8,7,7,5) $ \\ \hline
$k8_{129}$ & 6715 & 6.06959726 & 0.18965947  & \cyclic & 0.300  & $T(5,8,2,4) $ \\ \hline
$k8_{130}$ & 6925 & 6.11007257 & 0.24221574  & \cyclic & 0.317  & $14n24763 $ \\ \hline
$k8_{131}$ & 6957 & 6.11606999 & 0.15021280  & \cyclic & 0.069  & $T(9,8,8,4) $ \\ \hline
$k8_{132}$ & 7070 & 6.13623977 & 0.18524326  & \cyclic & 0.428  & $T(4,5,3,10) $ \\ \hline
$k8_{133}$ & 7094 & 6.14117440 & 0.22512758  & \cyclic & 0.096  & $\mathrm{See\ below} $ \\ \hline
$k8_{134}$ & 7104 & 6.14532891 & -0.01961558  & \cyclic & 0.288  & $T(3,10,2,8) $ \\ \hline
$k8_{135}$ & 7123 & 6.15042062 & 0.17442573  & \cyclic & 0.090  & $T(7,9,6,-6,5,-1) $ \\ \hline
$k8_{136}$ & 7168 & 6.16324177 & -0.05168120  & \cyclic & 0.372  & $16n207125 $ \\ \hline
$k8_{137}$ & 7281 & 6.19196478 & -0.00133651  & \cyclic & 0.253  & $\mathrm{See\ below} $ \\ \hline
$k8_{138}$ & 7348 & 6.20724270 & -0.12436127  & \cyclic & 0.172  & $T(6,11,5,4) $ \\ \hline
$k8_{139}$ & 7355 & 6.20920758 & 0.21491034  & \cyclic & 0.619  & $T(5,7,2,4) $ \\ \hline
$k8_{140}$ & 7412 & 6.22550943 & 0.14747663  & \cyclic & 0.255  & $T(5,7,4,8) $ \\ \hline
$k8_{141}$ & 7452 & 6.23357006 & 0.16948553  & \cyclic & 0.227  & $T(7,9,6,-12,5,2) $ \\ \hline
$k8_{142}$ & 7487 & 6.24330054 & -0.20773072  & \cyclic & 0.227  & $\mathrm{See\ below} $ \\ \hline
$k8_{143}$ & 7550 & 6.25970170 & 0.05845701  & \cyclic & 0.189  & $\mathrm{See\ below} $ \\ \hline
$k8_{144}$ & 7579 & 6.26912164 & -0.05361617  & \cyclic & 0.827  & $15n4863 $ \\ \hline
$k8_{145}$ & 7599 & 6.27237251 & 0.08709688  & \cyclic & 0.638  & $14n18212 $ \\ \hline
$k8_{146}$ & 7658 & 6.28957675 & -0.06599098  & \deetwo & 0.169  & $12a1157 $ \\ \hline
$k8_{147}$ & 7670 & 6.29330572 & 0.23120946  & \cyclic & 0.400  & $T(5,12,3,-3) $ \\ \hline
$k8_{148}$ & 7682 & 6.29701965 & 0.17438180  & \deefour & 0.317  & $11a363 $ \\ \hline
$k8_{149}$ & 7687 & 6.29824027 & -0.18117747  & \deetwo & 0.164  & $13a4866 $ \\ \hline
$k8_{150}$ & 7693 & 6.29900123 & -0.06772322  & \cyclic & 0.336  & $\mathrm{See\ below} $ \\ \hline
$k8_{151}$ & 7734 & 6.30909039 & -0.00000000  & \deefour & 0.310  & $12a1287 $ \\ \hline
$k8_{152}$ & 7944 & 6.35560440 & -0.13587144  & \cyclic & 0.254  & $T(6,7,3,3) $ \\ \hline
$k8_{153}$ & 7967 & 6.36118791 & 0.10528107  & \cyclic & 0.186  & $\mathrm{See\ below} $ \\ \hline
$k8_{154}$ & 7979 & 6.36320925 & -0.16479539  & \cyclic & 0.670  & $12n591 $ \\ \hline
$k8_{155}$ & 8111 & 6.39213274 & 0.16063106  & \cyclic & 0.342  & $T(5,12,3,5) $ \\ \hline
$k8_{156}$ & 8114 & 6.39287216 & 0.05929052  & \cyclic & 0.529  & $T(5,8,2,-4) $ \\ \hline
$k8_{157}$ & 8173 & 6.40349477 & -0.18128800  & \cyclic & 0.322  & $\mathrm{See\ below} $ \\ \hline
$k8_{158}$ & 8184 & 6.40565071 & 0.24980801  & \cyclic & 0.138  & $T(7,5,6,10) $ \\ \hline
$k8_{159}$ & 8201 & 6.40754185 & 0.13062996  & \cyclic & 0.241  & $T(9,7,6,4) $ \\ \hline
$k8_{160}$ & 8237 & 6.41328563 & 0.08078806  & \cyclic & 0.333  & $\mathrm{See\ below} $ \\ \hline
$k8_{161}$ & 8267 & 6.42038968 & -0.23267856  & \cyclic & 0.106  & $T(8,11,7,7) $ \\ \hline
$k8_{162}$ & 8273 & 6.42164867 & 0.11825656  & \cyclic & 0.433  & $T(10,7,4,-4) $ \\ \hline
$k8_{163}$ & 8306 & 6.42660547 & -0.16748531  & \cyclic & 0.553  & $15n112479 $ \\ \hline
$k8_{164}$ & 8307 & 6.42667191 & -0.05303590  & \deetwo & 0.232  & $12a1278 $ \\ \hline
$k8_{165}$ & 8346 & 6.43455453 & -0.22791685  & \deetwo & 0.227  & $13a4834 $ \\ \hline
$k8_{166}$ & 8386 & 6.44353738 & 0.03722254  & \cyclic & 0.322  & $13n1153 $ \\ \hline
$k8_{167}$ & 8387 & 6.44354333 & 0.07516566  & \cyclic & 0.302  & $14n19974 $ \\ \hline
$k8_{168}$ & 8403 & 6.44556958 & -0.18180073  & \cyclic & 0.262  & $T(13,9,5,-2) $ \\ \hline
$k8_{169}$ & 8443 & 6.45585318 & -0.23545925  & \cyclic & 0.189  & $\mathrm{See\ below} $ \\ \hline
$k8_{170}$ & 8508 & 6.46922547 & -0.18910115  & \cyclic & 0.286  & $\mathrm{See\ below} $ \\ \hline
$k8_{171}$ & 8532 & 6.47623959 & 0.10036936  & \cyclic & 0.397  & $T(4,9,3,9) $ \\ \hline
$k8_{172}$ & 8576 & 6.48351359 & -0.20838906  & \cyclic & 0.187  & $T(11,6,5,6) $ \\ \hline
$k8_{173}$ & 8617 & 6.49453600 & 0.21077164  & \deetwo & 0.227  & $\mathrm{See\ below} $ \\ \hline
$k8_{174}$ & 8767 & 6.52900507 & 0.18504620  & \cyclic & 0.141  & $T(6,11,3,-3) $ \\ \hline
$k8_{175}$ & 8838 & 6.54514164 & 0.11615058  & \cyclic & 0.153  & $T(4,9,2,4) $ \\ \hline
$k8_{176}$ & 8898 & 6.55932372 & -0.09607310  & \cyclic & 0.406  & $T(5,11,3,-3) $ \\ \hline
$k8_{177}$ & 8917 & 6.56631160 & 0.23690748  & \cyclic & 0.694  & $11n13 $ \\ \hline
$k8_{178}$ & 8936 & 6.57156149 & -0.03237176  & \cyclic & 0.299  & $T(9,6,4,2) $ \\ \hline
$k8_{179}$ & 8967 & 6.57891747 & -0.06441420  & \cyclic & 0.614  & $16n226812 $ \\ \hline
$k8_{180}$ & 8973 & 6.58083422 & -0.21677772  & \cyclic & 0.130  & $T(4,11,2,-4) $ \\ \hline
$k8_{181}$ & 9016 & 6.59346446 & 0.14494630  & \cyclic & 0.167  & $T(9,13,5,4) $ \\ \hline
$k8_{182}$ & 9126 & 6.61424158 & -0.20558176  & \cyclic & 0.367  & $T(5,14,3,3) $ \\ \hline
$k8_{183}$ & 9218 & 6.63693025 & -0.06002041  & \cyclic & 0.178  & $\mathrm{See\ below} $ \\ \hline
$k8_{184}$ & 9267 & 6.64736917 & -0.24655608  & \cyclic & 0.233  & $T(7,18,3,-3) $ \\ \hline
$k8_{185}$ & 9279 & 6.65012397 & 0.17711192  & \cyclic & 0.484  & $T(4,7,2,4) $ \\ \hline
$k8_{186}$ & 9284 & 6.65062926 & 0.20980662  & \cyclic & 0.741  & $T(5,6,3,-1,2,2) $ \\ \hline
$k8_{187}$ & 9313 & 6.65593247 & 0.11259174  & \cyclic & 0.136  & $T(7,17,6,6) $ \\ \hline
$k8_{188}$ & 9359 & 6.66361094 & 0.23240166  & \cyclic & 0.695  & $12n502 $ \\ \hline
$k8_{189}$ & 9450 & 6.68286677 & 0.20632108  & \cyclic & 0.293  & $T(10,6,4,3) $ \\ \hline
$k8_{190}$ & 9455 & 6.68385819 & 0.14366037  & \cyclic & 0.213  & $T(7,17,3,3) $ \\ \hline
$k8_{191}$ & 9500 & 6.69593381 & -0.04000840  & \cyclic & 0.380  & $T(4,9,3,4,2,4) $ \\ \hline
$k8_{192}$ & 9580 & 6.71421747 & -0.17484443  & \cyclic & 0.312  & $T(9,14,5,-2) $ \\ \hline
$k8_{193}$ & 9612 & 6.72199329 & -0.23093421  & \cyclic & 0.470  & $11n70 $ \\ \hline
$k8_{194}$ & 9613 & 6.72199329 & -0.18573246  & \cyclic & 0.403  & $12n199 $ \\ \hline
$k8_{195}$ & 9633 & 6.72665397 & -0.18956362  & \cyclic & 0.442  & $T(7,5,5,3) $ \\ \hline
$k8_{196}$ & 9690 & 6.74141736 & 0.04625982  & \cyclic & 0.337  & $T(9,5,7,8) $ \\ \hline
$k8_{197}$ & 9704 & 6.74501173 & -0.09392800  & \cyclic & 0.105  & $T(9,8,8,14) $ \\ \hline
$k8_{198}$ & 9734 & 6.75197110 & -0.02463665  & \cyclic & 0.720  & $11n79 $ \\ \hline
$k8_{199}$ & 9735 & 6.75197110 & 0.05869668  & \cyclic & 0.311  & $12n200 $ \\ \hline
$k8_{200}$ & 9772 & 6.75684608 & 0.17028812  & \deetwo & 0.505  & $T(5,9,4,-6,2,2) $ \\ \hline
$k8_{201}$ & 9847 & 6.76896710 & 0.14325256  & \cyclic & 0.993  & $T(5,8,3,-7) $ \\ \hline
$k8_{202}$ & 9852 & 6.76949294 & -0.18067089  & \cyclic & 0.559  & $T(14,6,4,-3) $ \\ \hline
$k8_{203}$ & 9859 & 6.77081678 & -0.16173353  & \deetwo & 1.092  & $10_{142} $ \\ \hline
$k8_{204}$ & 9882 & 6.77494159 & 0.10280554  & \cyclic & 0.659  & $T(7,5,2,-6) $ \\ \hline
$k8_{205}$ & 9901 & 6.77819889 & -0.02126272  & \cyclic & 0.791  & $10_{130} $ \\ \hline
$k8_{206}$ & 9900 & 6.77819889 & -0.10459605  & \cyclic & 0.294  & $13n1021 $ \\ \hline
$k8_{207}$ & 9912 & 6.78027815 & -0.23497462  & \cyclic & 0.319  & $T(4,13,3,4,2,-2) $ \\ \hline
$k8_{208}$ & 9927 & 6.78371352 & -0.17486206  & \cyclic & 0.840  & $14n2038 $ \\ \hline
$k8_{209}$ & 9954 & 6.78867387 & -0.10190553  & \cyclic & 0.231  & $T(6,9,5,6) $ \\ \hline
$k8_{210}$ & 10177 & 6.83183205 & 0.04549115  & \cyclic & 0.324  & $T(6,19,5,-2) $ \\ \hline
$k8_{211}$ & 10188 & 6.83340836 & 0.04136357  & \cyclic & 0.636  & $T(5,7,4,4,3,3) $ \\ \hline
$k8_{212}$ & 10215 & 6.83691790 & -0.19532826  & \cyclic & 0.578  & $T(5,7,3,6) $ \\ \hline
$k8_{213}$ & 10224 & 6.83815882 & 0.06425573  & \cyclic & 0.658  & $T(5,6,4,5,2,-3) $ \\ \hline
$k8_{214}$ & 10230 & 6.83974947 & 0.11595600  & \cyclic & 0.604  & $T(6,10,4,3) $ \\ \hline
$k8_{215}$ & 10262 & 6.84765073 & 0.13843171  & \cyclic & 0.701  & $T(8,5,3,5) $ \\ \hline
$k8_{216}$ & 10292 & 6.85460842 & -0.03619425  & \cyclic & 0.485  & $T(9,5,4,4,2,2) $ \\ \hline
$k8_{217}$ & 10407 & 6.88274200 & 0.01629640  & \deetwo & 0.401  & $T(4,5,3,6,2,-4) $ \\ \hline
$k8_{218}$ & 10416 & 6.88460756 & -0.15924617  & \cyclic & 0.768  & $15n43522 $ \\ \hline
$k8_{219}$ & 10462 & 6.89492015 & 0.15832233  & \cyclic & 0.286  & $T(13,9,5,2) $ \\ \hline
$k8_{220}$ & 10496 & 6.90300130 & -0.18873897  & \cyclic & 0.724  & $T(10,3,4,3,2,-3) $ \\ \hline
$k8_{221}$ & 10499 & 6.90425612 & -0.23041057  & \cyclic & 0.918  & $10_{126} $ \\ \hline
$k8_{222}$ & 10500 & 6.90425612 & 0.14707724  & \cyclic & 0.280  & $13n912 $ \\ \hline
$k8_{223}$ & 10558 & 6.91812101 & 0.03427302  & \cyclic & 0.806  & $\mathrm{See\ below} $ \\ \hline
$k8_{224}$ & 10620 & 6.92994956 & 0.13565093  & \cyclic & 0.455  & $\mathrm{See\ below} $ \\ \hline
$k8_{225}$ & 10643 & 6.93517693 & 0.18010516  & \cyclic & 0.303  & $T(6,19,5,7) $ \\ \hline
$k8_{226}$ & 10645 & 6.93642301 & -0.07122235  & 0 & 0.664  & $T(5,-8,4,8,3,4) $ \\ \hline
$k8_{227}$ & 10664 & 6.93932652 & -0.07027880  & \deetwo & 0.253  & $T(7,5,3,-1,2,2) $ \\ \hline
$k8_{228}$ & 10681 & 6.94223657 & -0.10230979  & \cyclic & 0.174  & $T(16,11,5,2) $ \\ \hline
$k8_{229}$ & 10832 & 6.97993625 & -0.00703467  & \cyclic & 0.556  & $T(5,4,3,11) $ \\ \hline
$k8_{230}$ & 10887 & 6.98874860 & 0.12975653  & \cyclic & 0.304  & $\mathrm{See\ below} $ \\ \hline
$k8_{231}$ & 10932 & 6.99718915 & 0.18207828  & \deetwo & 0.881  & $8_5 $ \\ \hline
$k8_{232}$ & 10930 & 6.99718915 & 0.09874495  & \cyclic & 0.294  & $14n3610 $ \\ \hline
$k8_{233}$ & 10944 & 6.99984586 & -0.23605319  & \deetwo & 0.211  & $T(5,8,3,1,2,-2) $ \\ \hline
$k8_{234}$ & 10974 & 7.00793591 & 0.21416804  & \cyclic & 0.326  & $\mathrm{See\ below} $ \\ \hline
$k8_{235}$ & 10985 & 7.00970650 & 0.24720387  & \cyclic & 0.194  & $T(11,17,5,-2) $ \\ \hline
$k8_{236}$ & 11034 & 7.02219659 & -0.13195856  & \deetwo & 0.449  & $8_7 $ \\ \hline
$k8_{237}$ & 11055 & 7.02850412 & 0.14794598  & \deetwo & 0.684  & $T(7,6,5,-4,2,2) $ \\ \hline
$k8_{238}$ & 11139 & 7.04599710 & 0.23638754  & \cyclic & 0.556  & $T(4,5,3,-10) $ \\ \hline
$k8_{239}$ & 11198 & 7.05815727 & -0.21348357  & \cyclic & 0.272  & $T(5,8,4,8) $ \\ \hline
$k8_{240}$ & 11248 & 7.07184373 & -0.11253539  & \cyclic & 0.278  & $\mathrm{See\ below} $ \\ \hline
$k8_{241}$ & 11291 & 7.08492595 & 0.18228319  & \deetwo & 1.191  & $7_6 $ \\ \hline
$k8_{242}$ & 11292 & 7.08492595 & 0.09894986  & \cyclic & 0.497  & $14n6023 $ \\ \hline
$k8_{243}$ & 11333 & 7.09695895 & -0.04805628  & \cyclic & 0.391  & $T(4,13,3,-4) $ \\ \hline
$k8_{244}$ & 11376 & 7.10627284 & -0.03073666  & \cyclic & 0.470  & $T(4,11,3,5) $ \\ \hline
$k8_{245}$ & 11402 & 7.11805950 & 0.14615909  & \cyclic & 0.705  & $13n2180 $ \\ \hline
$k8_{246}$ & 11418 & 7.12411165 & -0.11240777  & \cyclic & 0.331  & $T(6,-7,5,8,2,2) $ \\ \hline
$k8_{247}$ & 11441 & 7.13178236 & 0.19728253  & \cyclic & 0.473  & $\mathrm{See\ below} $ \\ \hline
$k8_{248}$ & 11460 & 7.13634380 & 0.15673635  & \cyclic & 0.417  & $T(4,15,3,-8) $ \\ \hline
$k8_{249}$ & 11462 & 7.13759478 & -0.12263253  & \cyclic & 0.686  & $\mathrm{See\ below} $ \\ \hline
$k8_{250}$ & 11489 & 7.14982390 & 0.21957331  & \cyclic & 0.535  & $\mathrm{See\ below} $ \\ \hline
$k8_{251}$ & 11497 & 7.15209558 & 0.11394520  & \cyclic & 0.730  & $16n427182 $ \\ \hline
$k8_{252}$ & 11532 & 7.16306365 & 0.05743385  & 0 & 0.619  & $16n579950 $ \\ \hline
$k8_{253}$ & 11548 & 7.16768604 & -0.22566763  & \cyclic & 0.339  & $T(4,13,3,7) $ \\ \hline
$k8_{254}$ & 11556 & 7.16991183 & 0.12806319  & \cyclic & 0.696  & $T(6,8,4,5) $ \\ \hline
$k8_{255}$ & 11558 & 7.17078919 & -0.09059643  & \cyclic & 0.466  & $T(5,6,3,4) $ \\ \hline
$k8_{256}$ & 11577 & 7.17909238 & 0.05554014  & \cyclic & 0.359  & $\mathrm{See\ below} $ \\ \hline
$k8_{257}$ & 11618 & 7.18674995 & 0.14198849  & \cyclic & 0.310  & $\mathrm{See\ below} $ \\ \hline
$k8_{258}$ & 11675 & 7.20360076 & 0.02428706  & \deetwo & 0.329  & $9_6 $ \\ \hline
$k8_{259}$ & 11748 & 7.22303190 & -0.12853429  & \cyclic & 0.413  & $\mathrm{See\ below} $ \\ \hline
$k8_{260}$ & 11751 & 7.22351627 & 0.18618409  & \cyclic & 0.589  & $12n251 $ \\ \hline
$k8_{261}$ & 11752 & 7.22351627 & -0.23048258  & \cyclic & 0.332  & $13n1169 $ \\ \hline
$k8_{262}$ & 11795 & 7.23853947 & 0.22172952  & \cyclic & 0.262  & $\mathrm{See\ below} $ \\ \hline
$k8_{263}$ & 11799 & 7.23965208 & 0.19023726  & \cyclic & 0.581  & $11n64 $ \\ \hline
$k8_{264}$ & 11798 & 7.23965208 & 0.10690393  & \cyclic & 0.322  & $14n6034 $ \\ \hline
$k8_{265}$ & 11814 & 7.24432035 & 0.08429305  & \deetwo & 0.756  & $11n102 $ \\ \hline
$k8_{266}$ & 11852 & 7.25134938 & 0.18745430  & \cyclic & 0.398  & $T(6,7,5,7,3,3) $ \\ \hline
$k8_{267}$ & 11887 & 7.26661820 & 0.07101351  & \cyclic & 0.406  & $T(9,2,7,3,5,6) $ \\ \hline
$k8_{268}$ & 11888 & 7.26711903 & 0.08385024  & \cyclic & 0.239  & $\mathrm{See\ below} $ \\ \hline
$k8_{269}$ & 11898 & 7.27299665 & 0.13001474  & \deetwo & 1.057  & $13n3596 $ \\ \hline
$k8_{270}$ & 11900 & 7.27389712 & 0.00408734  & 0 & 0.467  & $\mathrm{See\ below} $ \\ \hline
$k8_{271}$ & 11909 & 7.27641787 & 0.21108199  & \cyclic & 0.768  & $T(5,7,3,8) $ \\ \hline
$k8_{272}$ & 12120 & 7.34318404 & 0.12264321  & \cyclic & 0.300  & $\mathrm{See\ below} $ \\ \hline
$k8_{273}$ & 12154 & 7.35466563 & 0.08451122  & \cyclic & 0.850  & $T(5,7,3,-6) $ \\ \hline
$k8_{274}$ & 12180 & 7.36565647 & -0.10933534  & \cyclic & 1.031  & $14n12205 $ \\ \hline
$k8_{275}$ & 12198 & 7.37434389 & 0.19002563  & \cyclic & 0.902  & $15n22078 $ \\ \hline
$k8_{276}$ & 12199 & 7.37434389 & 0.14330770  & \cyclic & 0.901  & $\mathrm{See\ below} $ \\ \hline
$k8_{277}$ & 12200 & 7.37434389 & -0.22664103  & 0 & 0.884  & $10_{153} $ \\ \hline
$k8_{278}$ & 12229 & 7.39160112 & 0.24306070  & \cyclic & 0.319  & $T(5,13,4,-8) $ \\ \hline
$k8_{279}$ & 12247 & 7.39753978 & -0.18642575  & \deetwo & 0.973  & $12n574 $ \\ \hline
$k8_{280}$ & 12271 & 7.40676757 & 0.02383392  & \cyclic & 1.031  & $9_{44} $ \\ \hline
$k8_{281}$ & 12270 & 7.40676757 & -0.05949941  & \cyclic & 0.996  & $15n9379 $ \\ \hline
$k8_{282}$ & 12288 & 7.41855583 & -0.17862616  & \cyclic & 0.328  & $T(6,14,4,5,2,-4) $ \\ \hline
$k8_{283}$ & 12308 & 7.42878117 & 0.11322202  & \cyclic & 0.935  & $T(5,8,3,-9) $ \\ \hline
$k8_{284}$ & 12344 & 7.44224012 & -0.24894867  & \cyclic & 0.428  & $\mathrm{See\ below} $ \\ \hline
$k8_{285}$ & 12350 & 7.44483642 & 0.19427363  & \cyclic & 1.132  & $11n88 $ \\ \hline
$k8_{286}$ & 12376 & 7.45715191 & -0.08924205  & \cyclic & 0.425  & $T(5,-6,4,8,3,1) $ \\ \hline
$k8_{287}$ & 12388 & 7.46958376 & 0.23110062  & 0 & 0.519  & $\mathrm{See\ below} $ \\ \hline
$k8_{288}$ & 12395 & 7.47523743 & 0.07253490  & \deetwo & 0.985  & $8_6 $ \\ \hline
$k8_{289}$ & 12456 & 7.50860403 & 0.00599792  & \deetwo & 0.389  & $T(5,14,4,-8,2,-2) $ \\ \hline
$k8_{290}$ & 12533 & 7.54412536 & -0.16833600  & 0 & 0.855  & $T(5,6,4,-2,3,5) $ \\ \hline
$k8_{291}$ & 12587 & 7.58818022 & -0.00000000  & \deefour & 0.793  & $8_9 $ \\ \hline
$k8_{292}$ & 12607 & 7.60156669 & -0.19586611  & 0 & 0.657  & $\mathrm{See\ below} $ \\ \hline
$k8_{293}$ & 12630 & 7.62886496 & -0.04827645  & 0 & 0.355  & $\mathrm{See\ below} $ \\ \hline
$k8_{294}$ & 12656 & 7.64337517 & -0.13298560  & \deefour & 1.273  & $7_7 $ \\ \hline
$k8_{295}$ & 12679 & 7.66861576 & -0.05454251  & \cyclic & 0.488  & $\mathrm{See\ below} $ \\ \hline
$k8_{296}$ & 12681 & 7.67112254 & -0.16682763  & 0 & 0.510  & $T(7,3,5,5,4,4) $ \\ \hline
$k8_{297}$ & 12748 & 7.75445376 & 0.02082944  & 0 & 0.882  & $11n116 $ \\ \hline
$k8_{298}$ & 12753 & 7.76181566 & -0.00773724  & \cyclic & 0.357  & $T(7,10,5,5) $ \\ \hline
$k8_{299}$ & 12756 & 7.76601234 & -0.23341919  & \cyclic & 1.041  & $13n604 $ \\ \hline
$k8_{300}$ & 12755 & 7.76601234 & -0.09991415  & \cyclic & 0.851  & $\mathrm{See\ below} $ \\ \hline
$k8_{301}$ & 12757 & 7.76601234 & -0.18324748  & 0 & 0.851  & $13n592 $ \\ \hline

